Objectron: A Large Scale Dataset of Object-Centric Videos in the Wild with Pose Annotations

3D object detection has recently become popular due to many applications in robotics, augmented reality, autonomy, and image retrieval. We introduce the Objectron dataset to advance the state of the art in 3D object detection and foster new research and applications, such as 3D object tracking, view synthesis, and improved 3D shape representation. The dataset contains object-centric short videos with pose annotations for nine categories and includes 4 million annotated images in 14,819 annotated videos. We also propose a new evaluation metric, 3D Intersection over Union, for 3D object detection. We demonstrate the usefulness of our dataset in 3D object detection tasks by providing baseline models trained on this dataset. Our dataset and evaluation source code are available online at http://www.objectron.dev

==> Notes.txt <==
CVPR 2021 will now take place virtually.  June 19th – June 25th, 2021.

Dates:
Paper Submission Site Opened	                Oct 25, 2020
Paper Registration & Abstract Deadline	        November 9, 2020 (11:59PM Pacific Time)
Paper Submission Deadline	                    November 16, 2020 (11:59PM Pacific Time)
Supplementary Materials Deadline	            November 23, 2020 (11:59PM Pacific Time)
Reviews Released to Authors	                    January 18, 2021 (11:59PM Pacific Time)
Rebuttal Due	                                January 25, 2021 (11:59PM Pacific Time)
Final Decisions to Authors	                    February 28, 2021
Camera ready due	                            TBD
** Abstracts created for the abstract submission deadline may change up to 
the final submission deadline.  However, paper titles and subject areas 
may not change after the abstract submission deadline, as PCs will use 
this information during that period.



Dual/Double Submissions: The goals of CVPR are to publish exciting new work for the first time and to avoid duplicating the effort of reviewers. By submitting a manuscript to CVPR, authors acknowledge that it has not been previously published or accepted for publication in substantially similar form in any peer-reviewed venue including journal, conference or workshop, or archival forum. Furthermore, no publication substantially similar in content has been or will be submitted to this or another conference, workshop, or journal during the review period. Violation of any of these conditions will lead to rejection, and will be reported to the other venue to which the submission was sent.

A publication, for the purposes of this policy, is defined to be a written work longer than four pages (excluding references) that was submitted for review by peers for either acceptance or rejection, and, after review, was accepted. In particular, this definition of publication does not depend upon whether such an accepted written work appears in a formal proceedings or whether the organizers declare that such work “counts as a publication”.

The above definition does not consider an arXiv.org paper as a publication because it cannot be rejected. It also excludes university technical reports which are typically not peer reviewed. However, this definition of publication does include peer-reviewed workshop papers, even if they do not appear in a proceedings, if their length is more than four pages (excluding citations). Given this definition, any submission to CVPR should not have substantial overlap with prior publications or other concurrent submissions.

A submission with substantial overlap is one that shares 20 percent or more material with previous or concurrently submitted publications. Authors are encouraged to contact the Program Chairs about clarifications on borderline cases.

Note that a technical report (departmental, arXiv.org, etc.) version of the submission that is put up without any form of direct peer-review is NOT considered prior art and should NOT be cited in the submission.



CMT: https://cmt3.research.microsoft.com/CVPR2021
Submission ID = 10684
